Exploring sentence informativeness

This study is a preliminary exploration of the concept of informativeness -how much information a sentence gives about a word it contains- and its potential benefits to building quality word representations from scarce data. We propose several sentence-level classifiers to predict informativeness, and we perform a manual annotation on a set of sentences. We conclude that these two measures correspond to different notions of informativeness. However, our experiments show that using the classifiers' predictions to train word embeddings has an impact on embedding quality.

==> taln2019-lisez-moi.txt <==
Comment utiliser le style Latex pour TALN 2019

Vous aurez besoin des fichiers suivants:

    taln2019.sty	le style de mise en page de l'article      	
    taln2019.bst	le style utilisé par BibTex

Nous vous fournissons un exemple comprenant les fichiers suivants:

    taln-exemple.tex	contenu de l'article
    biblio.bib		un exemple de bibliographie
    taln-exemple.pdf	le document PDF résultant

Comment utiliser BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procédure de compilation standard:
    pdflatex taln-exemple.tex
    bibtex taln-exemple
    pdflatex taln-exemple.tex
    pdflatex taln-exemple.tex

Vous pouvez également utiliser des environnements intégrés tels que Texmaker

http://www.xm1math.net/texmaker/

ou des outils de compilation tels que rubber

https://launchpad.net/rubber/

----------------------------------------------------------------------

How to use the Latex style for TALN 2019

You will need the following files:
    taln2019.sty	the LaTeX style 
    taln2019.bst	the style used by BibTex


An example is provided:
    taln-exemple.tex	an example paper
    biblio.bib		an example bibliography
    taln-exemple.pdf	the PDF result

How to use BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Standard compilation procedure:
    pdflatex taln-exemple
    bibtex taln-exemple
    pdflatex taln-exemple
    pdflatex taln-exemple

You can also use integrated development environments such as Texmaker

http://www.xm1math.net/texmaker/

of compilation tools such as rubber

https://launchpad.net/rubber/

